The first ground-based detection of the 752 GHz water line in local ultra-luminous infrared galaxies using APEX-SEPIA

We report the first ground-based detection of the water line p-H2O (211-202) at 752.033 GHz in three z < 0.08 ultra-luminous infrared galaxies (ULIRGs): IRAS 06035-7102, IRAS 17207-0014 and IRAS 09022-3615. Using the Atacama Pathfinder EXperiment (APEX), with its Swedish-ESO PI Instrument for APEX (SEPIA) band-9 receiver, we detect this H2O line with overall signal-to-noise ratios of 8-10 in all three galaxies. Notably, this is the first detection of this line in IRAS 06035-7102. Our new APEX-measured fluxes, between 145 to 705 Jy km s-1, are compared with previous values taken from Herschel SPIRE FTS. We highlight the great capabilities of APEX for resolving the H2O line profiles with high spectral resolutions while also improving by a factor of two the significance of the detection within moderate integration times. While exploring the correlation between the p-H2O(211-202) and the total infrared luminosity, our galaxies are found to follow the trend at the bright end of the local ULIRG's distribution. The p-H2O(211-202) line spectra are compared to the mid-J CO and HCN spectra, and dust continuum previously observed with ALMA. In the complex interacting system IRAS 09022-3615, the profile of the water emission line is offset in velocity with respect to the ALMA CO(J = 4 - 3) emission. For IRAS 17207-0014 and IRAS 06035-7102, the profiles between the water line and the CO lines are spectroscopically aligned. This pilot study demonstrates the feasibility of directly conducting ground-based high-frequency observations of this key water line, opening the possibility of detailed follow-up campaigns to tackle its nature.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.

==> readme.txt <==
% readme.txt
%
% MNRAS journal LaTeX package
% v3.0 for LaTeX 2e
%
%
% This work may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.3
% of this license or (at your option) any later version.
% The latest version of this license is in
%   http://www.latex-project.org/lppl.txt
% and version 1.3 or later is part of all distributions of LaTeX
% version 2005/12/01 or later.
%
% This work has the LPPL maintenance status `author-maintained'.
% 
% The Current Maintainer of this work is: Royal Astronomical Society,
% MNRAS Editorial Office, who can be contacted on mn@ras.ac.uk
%
% This work consists of all the files listed in readme.txt
%
%
% Last updated 12 November 2021
%
% Copyright (C) Royal Astronomical Society 2021, Blackwell Science 2001,
% Cambridge University Press 1994
%
% See each file for a detailed author list and change log.
%
% This package consists of the following files:

readme.txt          This file

mnras.cls           MNRAS LaTeX document class
mnras.bst           MNRAS BibTeX style

mnras_guide.tex     User guide, LaTeX format
mnras_guide.pdf     User guide, PDF format
mnras_template.tex  A simple template paper

example.eps         An example image used in the guide
example.png         An example image used in the guide
example.ps          An example image used in the guide

legacy\legacy.txt   Description of the legacy releases
legacy\mn2e.cls     v2.2 of mn2e.cls (deprecated)
legacy\mn2e.bst     v1.1b of mn2e.bst (deprecated)


% Disclaimer:
%
% This LaTeX package is provided free to the community in the hope that it
% assists them in preparing papers for the journal Monthly Notices of the
% Royal Astronomical Society.
% The files are provided 'as-is' with no guarantee of their suitability,
% freedom from errors or omissions, or compatibility with any software.
% The Royal Astronomical Society cannot provide user support for this package,
% LaTeX, or for any other software.
% Authors are free to use other styles or programmes if they wish.
% Please see the journal instructions to authors for guidance.
% This disclaimer is in addition to the No Warranty section of the licence,
% at the link given above.
